jsdp: a Java Stochastic DP Library

Stochastic Programming is a framework for modelling and solving problems of decision making under uncertainty. Stochastic Dynamic Programming is a branch of Stochastic Programming that takes a "functional equation" approach to the discovery of optimal policies. By leveraging constructs - lambda expressions, functional interfaces, collections and aggregate operators - implemented in Java to operationalise the MapReduce framework, jsdp provides a general purpose library for modelling and solving Stochastic Dynamic Programs.

==> data_sdp_fuel.csv <==
%% LaTeX2e file `data_sdp_fuel.csv'
%% generated by the `filecontents' environment
%% from source `BowserRouting' on 2022/11/16.
%%
gap
7.195322041
8.601114843
12.14811385
15.38965388
38.04176201
45.47911231
4.482463411
5.398408249
8.327848098
11.58818029
37.14437077
47.83760614
5.88112912
7.480202442
4.944999821
7.833999327
46.51523272
71.49442134
4.996156636
5.556479455
19.83847706
8.841733717
34.21416921
64.54391471
2.407461294
2.769813664
3.773927001
4.933071457
45.88121895
89.92079333
3.384837586
4.15365313
10.77252512
5.298063626
63.7024272
176.8145716
6.905406148
8.279037125
20.87688538
30.16478335
41.27852497
47.93240905
3.907687682
5.200453781
19.670901
34.51784184
37.57322802
51.05894308
4.83831203
7.483024364
3.734284048
6.957004225
21.54370615
46.52733002
1.541079279
1.736884071
1.559899091
1.835085002
38.39931291
56.63418758
2.146511586
2.541226449
2.683849191
3.094094109
68.2255224
138.9205063
2.327362198
2.811643885
5.795488264
3.504857079
62.81559903
147.7921456
4.836149163
5.373636586
13.28031682
21.94787428
6.180963328
18.25716927
6.375714159
6.223917573
19.68421978
31.57275127
67.82713869
45.92905452
3.38213576
8.341080285
15.51516497
27.78334586
87.54532216
168.6013643
2.216191026
1.845461645
2.472053974
2.660780611
4.211470932
2.697690183
2.958917137
2.560650717
3.581468056
4.041648294
5.762736422
8.615796033
3.882740685
3.589572963
6.017809297
8.276057088
10.284123
16.57013171


==> data_sdp_location.csv <==
%% LaTeX2e file `data_sdp_location.csv'
%% generated by the `filecontents' environment
%% from source `BowserRouting' on 2022/11/16.
%%
gap
1.614534438
1.713488077
1.776548326
2.48395446
3.450761286
0.686619824
2.033881316
2.193453587
2.553141838
3.911307531
1.583944203
5.525291372
2.632058229
2.905607672
5.182164727
5.588181633
2.647866868
9.838054118
0.79176935
0.930449791
3.732051245
5.285418218
0.922615221
0.931099287
1.091298074
1.174452163
0
2.353999521
0
0.934356371
1.76047272
2.48418087
4.884562332
7.851331864
1.787621622
1.928720068
2.051568862
2.13673694
1.267207417
3.265357426
2.341115814
3.462754915
2.651814826
2.841099349
1.825119731
3.140592657
3.364521174
5.376746907
22.90674469
23.3015942
0.403337232
0.494538853
3.848853379
12.47053449
0.87296511
0.890883149
0.757545123
0.784103186
0.812325618
0.705610301
0.967259265
1.214282812
0.906339386
0.94461851
0.966822062
0.862103726
1.293191703
1.332904907
1.126400586
1.206954788
1.738192516
1.643227412
0.700756913
0.711635083
1.028565507
1.150466687
1.307289261
1.488090358
0.542002965
0.607201089
0.619346831
0.763728051
1.547970783
1.869292359
0.731544996
0.855532679
1.213801397
1.634399249
2.232407408
2.97238877
1.438169221
1.538037976
2.711585884
2.871575724
2.528143249
2.626644147
1.915452987
2.096786601
4.275816969
4.790181897
4.376658006
5.213079894
3.549983041
4.020769214
4.774362697
11.78255788
7.313459105
10.32965253

